Cosmic evolution of low-excitation radio galaxies in the LOFAR Two-meter Sky Survey Deep Fields

Feedback from low-excitation radio galaxies (LERGs) plays a key role in the lifecycle of massive galaxies in the local Universe; their evolution, and the impact of these active galactic nuclei on early galaxy evolution, however, remain poorly understood. We use a sample of 10481 LERGs from the first data release of the LOFAR Two-meter Sky Survey Deep Fields, covering $\sim$ 25 deg$^2$, to present the first measurement of the evolution of the radio luminosity function (LF) of LERGs out to $z\sim2.5$; this shows relatively mild evolution. We split the LERGs into those hosted by quiescent and star-forming galaxies, finding a new dominant population of LERGs hosted by star-forming galaxies at high redshifts. The incidence of LERGs in quiescent galaxies shows a steep dependence on stellar-mass out to $z \sim1.5$, consistent with local Universe measurements of accretion occurring from cooling of hot gas haloes. The quiescent-LERGs dominate the LFs at $z<1$, showing a strong decline in space density with redshift, tracing that of the available host galaxies, while there is an increase in the characteristic luminosity. The star-forming LERG LF increases with redshift, such that this population dominates the space densities at most radio-luminosities by $z \sim 1$. The incidence of LERGs in star-forming galaxies shows a much weaker stellar-mass dependence, and increases with redshift, suggesting a different fuelling mechanism compared to their quiescent counterparts, potentially associated with the cold gas supply present in the star-forming galaxies.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

lofar_deepfields_agn.tex     Main .tex file for the paper
lofar_deepfields_agn.bib     Bibtex .bib file for the paper

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
